LEGGOS: A Shocking Lack of Evidence for Shocks at sub-kiloparsec Scales at 2 < z < 4

Here we present the first systematic search for shocks in six gravitationally lensed galaxies at 2.37 < z < 3.625 with JWST/NIRSpec integral field spectroscopy from the LEnsing and Galaxy Growth: Observing Substructures (LEGGOS) survey. We employ diagnostics that utilize the fluxes and kinematics of shock-sensitive rest-frame optical emission lines H\b{eta}, [O iii] {\lambda}5008, [O i] {\lambda}6302, H{\alpha}, [N ii] {\lambda}6585, and [S ii] {\lambda}{\lambda}6718, 6733. We find that, on pixel, clump, and galaxy-integrated scales, the LEGGOS spectra show minimal if any evidence for shocks. The image plane pixels are < 8% within the shock regions of the rest-frame optical line ratio diagnostics for any individual galaxy, and the shock-identified pixels do not show a coherent spatial structure. We also leverage MAPPINGS V shock models to infer shock velocities from the observed emission lines, and find that the distributions of inferred shock velocities are inconsistent with those expected for shock-dominated gas. Altogether, none of these methods provide significant evidence for shocks in the six LEGGOS sources. We conclude by discussing the implications of the lack of evidence for shocks in the broader context of galaxy evolution at cosmic noon and earlier epochs.

==> todo.txt <==

Remaining To-Dos To-Be To-Done 

Taylor:
> figure aesthetics
    > Figure 2 - add labels to colorbars, line ratio notation (e.g., S2Ha -> [SII]/Ha)
    > Figure 5/6 - line ratio notation (e.g., S2Ha -> [SII]/Ha), legend (e.g., '1comp'->'single component')
> comments in data section
> final read

Nikko:
> final read

Brian:
> final read

Everyone:
> affiliations, acknowledgements
> Final decision on 2111, DIG

